Problem adapted Hierarchical Model Reduction for the Fokker-Planck equation

In this paper we introduce a new hierarchical model reduction framework for the Fokker-Planck equation. We reduce the dimension of the equation by a truncated basis expansion in the velocity variable, obtaining a hyperbolic system of equations in space and time. Unlike former methods like the Legendre moment models, the new framework generates a suitable problem-dependent basis of the reduced velocity space that mimics the shape of the solution in the velocity variable. To that end, we adapt the framework of [M. Ohlberger and K. Smetana. A dimensional reduction approach based on the application of reduced basis methods in the framework of hierarchical model reduction. SIAM J. Sci. Comput., 36(2):A714-A736, 2014] and derive initially a parametrized elliptic partial differential equation (PDE) in the velocity variable. Then, we apply ideas of the Reduced Basis method to develop a greedy-algorithm that selects the basis from solutions of the parametrized PDE. Numerical experiments demonstrate the potential of this new method.

==> Legendre_Errors_m3.csv <==
1,0.92775202402253365
2,0.15063813570817075
3,0.15143155983142254
4,0.10196245968199831
5,0.12403334747771304
6,0.09761307762116711
7,0.098278995494115937
8,0.089170245058767195
9,0.099889900991867786
10,0.091958074934634454
11,0.0891255703618615
12,0.09023091122100961
13,0.093634526363546189
14,0.091164278456558029
15,0.090288155443534135
16,0.090935343221485124
17,0.091744612077372695
18,0.091121345907949194
19,0.091096179047210499
20,0.091108296573507733


==> Legendre_Errors_m4.csv <==
1,0.87034279024403072
2,0.1414223806476321
3,0.13385228671772539
4,0.078957304194092054
5,0.087063316509369076
6,0.063171307296128285
7,0.068993504581099957
8,0.056910355747208048
9,0.063084808611434243
10,0.055323891034250651
11,0.055092766986479691
12,0.050806566579041708
13,0.055525128315335959
14,0.05182332738980773
15,0.050744774713215236
16,0.050097021606260589
17,0.052432786737506044
18,0.050666691786513209
19,0.049703297801917526
20,0.050335849145384956


==> Legendre_Errors_m5.csv <==
1,0.83756159010028908
2,0.14115727154905333
3,0.12729733744468424
4,0.068461489277976573
5,0.070818576490147236
6,0.046125799809604795
7,0.052209694885960521
8,0.041153814169790137
9,0.044730393463404489
10,0.037460018809485365
11,0.037867119716795912
12,0.032693528661465666
13,0.036203145638309835
14,0.032332188037473668
15,0.032327175538846432
16,0.029642572238552573
17,0.031734938905392855
18,0.029565152629399637
19,0.029493375587064
20,0.027995425619495567


==> Legendre_Errors_m6.csv <==
1,0.82122863688141046
2,0.14388196201974138
3,0.12576908172039325
4,0.065581362090051193
5,0.064616740741061537
6,0.040244339460767456
7,0.04476560573080355
8,0.033077108075071568
9,0.035661590370142368
10,0.02896877282959737
11,0.029712595634841656
12,0.024343093514562323
13,0.026893303476544849
14,0.02293013247957882
15,0.023268309303583284
16,0.020392818341854194
17,0.022094040702385218
18,0.019696748770404459
19,0.020012187099149373
20,0.018114068752678025


==> Legendre_Errors_m7.csv <==
1,0.81316985702676137
2,0.14705647310769704
3,0.12605767485250879
4,0.066019611713487941
5,0.062999143602159191
6,0.039584760738507092
7,0.043014916571643379
8,0.030771295693134002
9,0.032447259567084927
10,0.025405123571417436
11,0.026303749037661035
12,0.021038770808497857
13,0.023091742225593442
14,0.019085000477005266
15,0.019374931547903321
16,0.01633321720295873
17,0.017656814911147671
18,0.01524141818501446
19,0.015713011072436854
20,0.013702621136389528


==> MatlabSnapshotGreedy_m3.csv <==
24,1,0.39151594591080402,126
24,2,0.11303530987799773,133
24,3,0.09765924237914235,184
24,4,0.089792157097764946,37
24,5,0.091553909790759266,60
24,6,0.086714109023022776,71
24,7,0.086191423225019201,30
24,8,0.086099619272249406,26
24,9,0.086152736800051755,50
24,10,0.091228371330830657,31
24,11,0.092391783958084187,111
24,12,0.092367606073410255,29
24,13,0.09244132993958884,70
24,14,0.092521097321692933,97
24,15,0.092569215710838051,109
24,16,0.092607619568148253,43
24,17,1.0,0
24,18,1.0,0
24,19,1.0,0
24,20,1.0,0


==> MatlabSnapshotGreedy_m4.csv <==
48,1,0.41087102189194802,127
48,2,0.098558525338114183,134
48,3,0.077264794157311967,97
48,4,0.050340422850013306,37
48,5,0.046695338160907221,108
48,6,0.04767649185692438,41
48,7,0.047506384323441612,40
48,8,0.048186936869374281,67
48,9,0.048502557603300342,185
48,10,0.048465334579577433,39
48,11,0.047841146060338145,57
48,12,0.048193663813008859,58
48,13,0.048926491518876042,44
48,14,0.048954947535565278,45
48,15,0.049081077202258079,46
48,16,0.049107467884296367,42


==> MatlabSnapshotGreedy_m5.csv <==
96,1,0.42627452299450874,127
96,2,0.097051897462905864,134
96,3,0.064043231516808741,97
96,4,0.038060371696717318,70
96,5,0.031625665336804505,106
96,6,0.033193441355347547,168
96,7,0.034363844639671411,1
96,8,0.030931380482653894,14
96,9,0.027801075516781647,2
96,10,0.027210556863052751,49
96,11,0.027105817508595642,130
96,12,0.026975871260496064,19
96,13,0.026950903878065202,15
96,14,0.02695610843289991,38
96,15,0.027083096869236791,107


==> MatlabSnapshotGreedy_m6.csv <==
192,1,0.43591242049670648,127
192,2,0.11117979309101739,87
192,3,0.061871881355761715,97
192,4,0.038062809691369222,86
192,5,0.025708119883905776,63
192,6,0.021642672894095393,50
192,7,0.019813201881618919,62
192,8,0.01911238833820585,137
192,9,0.018370882764823872,171
192,10,0.016748007236838475,68
192,11,0.014870031424197272,52
192,12,0.014865906166471876,79
192,13,0.014870034253313194,61


==> MatlabSnapshotGreedy_m7.csv <==
384,1,0.44127265942444133,184
384,2,0.10963192648783096,119
384,3,0.057241300865850164,97
384,4,0.043241702590544488,67
384,5,0.019001958897937581,85
384,6,0.014080808905689794,37
384,7,0.012849152546252548,38
384,8,0.012902508229050152,106
384,9,0.011769512753024602,88
384,10,0.012255475437564046,186
384,11,0.012032503538127005,21
384,12,0.011241738971830603,53
384,13,0.010851238354265182,87


==> New_Grid_Greedy_snaps=5000,_nx=192.csv <==
192,1,0.43671843664961396,3536
192,2,0.10138243053098943,2295
192,3,0.054238298969285025,4911
192,4,0.043690772831786309,2565
192,5,0.032472178274768865,1369
192,6,0.023456893714070302,1024
192,7,0.019958016550037282,1758
192,8,0.025860880790708005,3497
192,9,0.026407902635406436,1001
192,10,0.018295346588785281,2682
192,11,0.018256857809457003,3633
192,12,0.017017730340534578,2586
192,13,0.016380112820753603,1899
192,14,0.018951854310326928,3719


==> New_Grid_Greedy_snaps=5000,_nx=24.csv <==
24,1,0.38557416823133739,521
24,2,0.12003368456175657,4736
24,3,0.086601839218453311,1020
24,4,0.074763675614389902,1973
24,5,0.074738603703650597,1549
24,6,0.077736538028597146,593
24,7,0.080413222437936999,1998
24,8,0.079495594587334406,3404
24,9,0.079850451388523841,4011
24,10,0.078791205432710343,4969
24,11,0.089359673865245084,4563
24,12,0.092347323151056218,4903
24,13,0.092950187832973638,249
24,14,0.092559127470427216,1456
24,15,0.092710511335682463,4052
24,16,0.092607619568148739,1399
24,17,1.0,0
24,18,1.0,0
24,19,1.0,0


==> New_Grid_Greedy_snaps=5000,_nx=384.csv <==
384,1,0.44216691044561846,3536
384,2,0.10264255033897432,3083
384,3,0.040176931433420653,850
384,4,0.028917477177611992,53
384,5,0.026786042045145422,2793
384,6,0.022491235065727099,1998
384,7,0.023486994338675453,2561
384,8,0.021731523903613183,2774
384,9,0.016284985753119867,4996
384,10,0.013675864205950605,3612
384,11,0.013331386636299056,3796
384,12,0.013588497179503728,1232
384,13,0.0086844840353792925,2135


==> New_Grid_Greedy_snaps=5000,_nx=48.csv <==
48,1,0.40979444480495336,3966
48,2,0.11198481098181892,156
48,3,0.058014819959796293,850
48,4,0.05083977800388749,3566
48,5,0.050193988616164704,1717
48,6,0.047978464573840439,3592
48,7,0.048696232731603381,373
48,8,0.045754575573534864,2835
48,9,0.045669693781237947,1998
48,10,0.044339132595793251,2477
48,11,0.048516189834680326,955
48,12,0.048362211630596404,3856
48,13,0.05018657970364563,1025
48,14,0.050538489449680112,447
48,15,0.051336931045737576,12
48,16,0.051365240864767396,4911


==> New_Grid_Greedy_snaps=5000,_nx=96.csv <==
96,1,0.4261884398691273,3536
96,2,0.098808554472953211,806
96,3,0.060988365746904631,3475
96,4,0.055915695277386677,4958
96,5,0.049102027916526472,271
96,6,0.043392891035000158,2066
96,7,0.030768893853380469,2582
96,8,0.029059638453367391,4969
96,9,0.03022517057360043,1541
96,10,0.028154015619689745,255
96,11,0.02709144775305735,1494
96,12,0.026874058548748071,4499
96,13,0.027274365349969586,2018
96,14,0.028007454672281377,518
96,15,0.026969670749095585,2497
96,16,0.027066320591541911,2486

